Visual Embodied Brain: Let Multimodal Large Language Models See, Think, and Control in Spaces

The remarkable progress of Multimodal Large Language Models (MLLMs) has attracted increasing attention to extend them to physical entities like legged robot. This typically requires MLLMs to not only grasp multimodal understanding abilities, but also integrate visual-spatial reasoning and physical interaction capabilities. Nevertheless,existing methods struggle to unify these capabilities due to their fundamental differences.In this paper, we present the Visual Embodied Brain (VeBrain), a unified framework for perception, reasoning, and control in real world. VeBrain reformulates robotic control into common text-based MLLM tasks in the 2D visual space, thus unifying the objectives and mapping spaces of different tasks. Then, a novel robotic adapter is proposed to convert textual control signals from MLLMs to motion policies of real robots. From the data perspective, we further introduce VeBrain-600k, a high-quality instruction dataset encompassing various capabilities of VeBrain. In VeBrain-600k, we take hundreds of hours to collect, curate and annotate the data, and adopt multimodal chain-of-thought(CoT) to mix the different capabilities into a single conversation. Extensive experiments on 13 multimodal benchmarks and 5 spatial intelligence benchmarks demonstrate the superior performance of VeBrain to existing MLLMs like Qwen2.5-VL. When deployed to legged robots and robotic arms, VeBrain shows strong adaptability, flexibility, and compositional capabilities compared to existing methods. For example, compared to Qwen2.5-VL, VeBrain not only achieves substantial gains on MMVet by +5.6%, but also excels in legged robot tasks with +50% average gains.

==> Assets/3d/multi3dref/__________________.txt <==
Question: Are there any objects that correspond to the description 
\"at the end of the room, against a wall and is a rectangular cabinet\"? If yes, could you share the IDs for those objects?

GT: 6
VeBrain: Yes. <OBJ006>.
Qwen2.5: No

==> Assets/3d/scan2cap/Example1/__________________.txt <==
Question: Describe the visual traits of <OBJ003> first, then elucidate its spatial arrangements in relation to neighboring elements.

Qwen: The object is a **mailbox** with multiple compartments, each labeled with numbers. 
It is mounted on a green wall and has a rectangular shape with a grid-like structure. 
The compartments appear to be filled with various items, possibly letters or packages.\n\nIn terms of spatial arrangement:\n- 
It is positioned against a green wall.\n- To the right of the mailbox is a **printer** (labeled as 44), which is placed on a desk.
\n- Below the printer, there is a **trash bin** (labeled as 6).\n- To the left of the mailbox, there is a **desk** with a computer monitor.


VeBrain: This is a white couch. It is on the left side of the table and printer.
GT: : [
            "This sofa is tan. It is smooth.",
            "It is a cream couch. The cream couch is sitting at the front left of the room.",
            "The couch is located along the left wall. There is a red and black backpack atop the couch.",
            "This is a white couch. It is to the left of the table.",
            "A small size compact couch. It is on the brown sofa."
        ]

==> Assets/3d/scan2cap/Example2/__________________.txt <==
Question: Start by articulating the outward features of the <OBJ033>, then transition into its spatial alignment within the broader scene.

Qwen: The <OBJ033> is a black cabinet with a dark brown top and silver handles. It has three drawers, each with a silver handle. 
The cabinet is positioned against a wall, with a white door to its left and a white wall behind it. 
There is a black chair with a white cushion in front of the cabinet.

VeBrain: This is a bed with white sheets. It is to the right of a nightstand.
GT: [
            "The bed is white with a brown frame. It is to the right of the nightstand.",
            "This is a bed with white sheets. It is to the right of another bed.",
            "This is a bed surface. It is against the wall.",
            "It is a double bed. Its sheet is white.",
            "This is a large twin sized bed. It is on the right side of the hotel room with a small pair of pants on it."
        ],

==> Assets/3d/scanqa/__________________.txt <==
Question: What shape is the refrigerator on the left of a kitchen counter? Answer the question using a single word or phrase.

Qwen2.5: twin
VeBrain: Rectangular
GT: rectangular

==> Assets/3d/scanrefer/__________________.txt <==
Question: Identify the ID of the object that closely aligns with the description 
\"there is a set of bottom kitchen cabinets in the room. it has a microwave in the middle of it\".

GT: <OBJ014>
VeBrain: <OBJ014>
Qwen2.5vl: <points x1=\"208\" y1=\"369\" alt=\"a set of bottom kitchen cabinets in the room. 
it has a microwave in the middle of it\">a set of bottom kitchen cabinets in the room. it has a microwave in the middle of it</points>.

==> Assets/3d/sqa3d/__________________.txt <==
Question: I am standing at the second stair landing holding on to the handrails with my left hand, 
the wardrobe is in the face of me. 
Where is the closest door to me? Answer the question using a single word or phrase.

GT: Right
VeBrain: Right
Qwen2.5: Left



==> Assets/vsi/______.txt <==
Question: How many chair(s) are in this room?\nPlease answer the question using a single word or phrase.
scene0616_01
Qwen2.5-vl: 6
VeBrain: 7
GT: 7

Question: Measuring from the closest point of each object, which of these objects (chair, table, trash bin, monitor) is the closest to the whiteboard?\nA. chair\nB. table\nC. trash bin\nD. monitor
\nAnswer with the option's letter from the given choices directly.
scene0653_00
Qwen2.5-vl: D
VeBrain: C
GT: C
